The Case for Intent-Based Query Rewriting

With this work, we describe the concept of intent-based query rewriting and present a first viable solution. The aim is to allow rewrites to alter the structure and syntactic outcome of an original query while keeping the obtainable insights intact. This drastically differs from traditional query rewriting, which typically aims to decrease query evaluation time by using strict equivalence rules and optimization heuristics on the query plan. Rewriting queries to queries that only provide a similar insight but otherwise can be entirely different can remedy inaccessible original data tables due to access control, privacy, or expensive data access regarding monetary cost or remote access. In this paper, we put forward INQURE, a system designed for INtent-based QUery REwriting. It uses access to a large language model (LLM) for the query understanding and human-like derivation of alternate queries. Around the LLM, INQURE employs upfront table filtering and subsequent candidate rewrite pruning and ranking. We report on the results of an evaluation using a benchmark set of over 900 database table schemas and discuss the pros and cons of alternate approaches regarding runtime and quality of the rewrites of a user study.

==> plots/eval-ranking-runtime.csv <==
,0.9346070289611816,9.194554090499878,,1.2334396839141846,12.558150291442871
,0.8545243740081787,8.48525857925415,,0.9905383586883545,7.614363670349121
,1.3280420303344727,10.101334571838379,,3.7101001739501953,17.189542293548584
,1.3228189945220947,5.579859972000122,,1.7519114017486572,6.598435401916504
,1.4801270961761475,9.408588886260986,,2.609622001647949,9.53245496749878
,2.036221504211426,8.391822814941406,,1.927614688873291,37.05376720428467
,2.858049154281616,7.366864919662476,,3.6343345642089844,41.58753228187561
,4.4298436641693115,9.291402339935303,,3.814732313156128,10.365811347961426
,1.5402002334594727,6.164607763290405,,1.4865026473999023,7.198972702026367
,1.3286924362182617,8.274660110473633,,2.6301651000976562,9.939335107803345


==> plots/eval-rewriting-runtime.txt <==
7.330606460571289, 4.843516111373901, 3.843212604522705, 8.628446578979492, 26.50915265083313, 5.201342582702637, 5.219297885894775, 12.831350088119507, 3.4078893661499023, 5.683901071548462, 6.901488304138184, 3.9485082626342773, 8.565140962600708, 7.665562868118286, 13.346087455749512, 3.64078688621521, 10.43393349647522, 21.694194078445435, 20.80129075050354, 8.94190764427185

14.648462772369385, 7.0207555294036865, 6.614433765411377, 8.449643611907959, 15.865710973739624, 8.756133556365967, 10.89212155342102, 14.75856876373291, 10.102209091186523, 6.9628565311431885, 5.349535942077637, 13.808916568756104, 15.547115802764893, 13.558514833450317, 15.865084648132324, 14.762348651885986, 21.759918689727783, 5.311321496963501, 20.99514365196228, 

==> plots/eval-rewriting-tokens.txt <==
Rewriting	Query		NumTables	InTokens	OutTokens	InCost		Outcost
1		3		1		233		461		0.05825		0.461
2		3		1		332		553		0.083		0.553
1		1		2		420		177		0.105		0.177
1		2		1		200		147		0.05		0.147
1		3		1		233		463		0.05825		0.463
1		5		3		328		591		0.082		0.591
1		6		3		257		195		0.06425		0.195
1		7		3		281		394		0.07025		0.394
1		8		2		267		739		0.06675		0.739
1		9		1		196		162		0.049		0.162
1		10		1		234		376		0.0585		0.376
2		1		1		480		201		0.12		0.201
2		2		1		287		171		0.07175		0.171
2		3		7		576		357		0.144		0.357
2		5		3		432		512		0.108		0.512
2		6		4		394		367		0.0985		0.367
2		7		3		381		442		0.09525		0.442
2		8		2		375		704		0.09375		0.704
2		10		1		339		559		0.08475		0.559
1		1		40		3086		198		0.7715		0.198
1		2		72		3304		113		0.826		0.113
1		3		19		902		616		0.2255		0.616
1		4		81		4090		286		1.0225		0.286
1		5		38		1887		586		0.47175		0.586
1		6		23		1052		205		0.263		0.205
1		7		16		743		524		0.18575		0.524
1		8		47		2170		960		0.5425		0.96
1		9		12		601		232		0.15025		0.232
1		10		41		2314		330		0.5785		0.33
2		1		55		3805		209		0.95125		0.209
2		2		72		3442		175		0.8605		0.175
2		3		31		1564		514		0.391		0.514
2		4		91		4583		871		1.14575		0.871
2		5		64		3077		568		0.76925		0.568
2		6		38		1922		513		0.4805		0.513
2		7		15		822		347		0.2055		0.347
2		8		43		2028		1077		0.507		1.077
2		9		70		3466		232		0.8665		0.232
2		10		75		4212		1380		1.053		1.38


==> plots/eval-table-filter-runtime.txt <==
28.082523107528687, 27.793878078460693, 26.78984498977661, 25.41608691215515, 26.978959560394287, 27.644402265548706, 49.828460931777954, 37.24105381965637, 28.712443351745605, 28.069713354110718, 29.781639337539673, 30.275521755218506, 30.37294888496399, 27.588091611862183, 26.80902123451233, 26.329752683639526, 52.50363612174988, 40.36936044692993, 27.286457538604736, 26.17983317375183
20.40118718147278, 25.131105661392212, 19.634173154830933, 19.840532779693604, 21.618999242782593, 22.837995052337646, 20.180090188980103, 19.116880893707275, 18.740808963775635, 19.78910732269287, 19.780323266983032, 17.359227418899536, 17.382240056991577, 17.221508741378784, 18.167421340942383, 17.922186136245728, 17.950817584991455, 17.887763261795044, 17.279638051986694, 16.900415897369385
34.72014021873474, 30.073561668395996, 31.01128101348877, 29.22651982307434, 29.331178426742554, 28.384041786193848, 29.47225856781006, 33.06555938720703, 26.985041856765747, 27.374213218688965, 31.154987573623657, 32.75741720199585, 29.578723192214966, 30.17306661605835, 30.680352449417114, 36.902575969696045, 30.60032081604004, 32.60089373588562, 37.1506142616272, 29.973072290420532

==> plots/eval-table-filter-tables.txt <==
class	name	app1	app2	app3
1	Q1	0	1.5	47.5
2	Q2	0	1	72
3	Q3	1	4	25
4	Q4	0	0	86
5	Q5	0	3	51
6	Q6	0	3.5	30.5
7	Q7	0	3	15.5
8	Q8	0	2	45
9	Q9	0	0.5	41
10	Q10	0	1	58

==> plots/eval-table-filter-tokens.txt <==
class	name	input	output	incost		outcost
1	E	0	0	0		0
2	SLLM	6908.5	12.7	1.727125	0.0127
3	CLLM	206.5	50.2	0.051625	0.0502

==> plots/study-ranking.csv <==
Ranker,SimString,SimIntent,Approach,Query,Precision at 15
1,-empty-,1,1,1,0.8666666666666667
1,-empty-,1,1,2,0.6
1,-empty-,1,1,3,0.6666666666666666
1,-empty-,1,1,4,0.5333333333333333
1,-empty-,1,1,5,0.4
1,-empty-,1,1,6,0.0
1,-empty-,1,1,7,0.3333333333333333
1,-empty-,1,1,8,0.3333333333333333
1,-empty-,1,1,9,0.6666666666666666
1,-empty-,1,1,10,0.0
1,-empty-,2,2,1,0.9333333333333333
1,-empty-,2,2,2,0.8
1,-empty-,2,2,3,0.9333333333333333
1,-empty-,2,2,4,0.2
1,-empty-,2,2,5,0.4666666666666667
1,-empty-,2,2,6,0.3333333333333333
1,-empty-,2,2,7,0.9333333333333333
1,-empty-,2,2,8,0.8
1,-empty-,2,2,9,0.7333333333333333
1,-empty-,2,2,10,0.3333333333333333
2,1,1,3,1,0.8666666666666667
2,1,1,3,2,0.6666666666666666
2,1,1,3,3,0.5333333333333333
2,1,1,3,4,0.4666666666666667
2,1,1,3,5,0.8
2,1,1,3,6,0.06666666666666667
2,1,1,3,7,0.6
2,1,1,3,8,0.4666666666666667
2,1,1,3,9,0.6666666666666666
2,1,1,3,10,0.06666666666666667
2,1,2,4,1,0.8666666666666667
2,1,2,4,2,0.9333333333333333
2,1,2,4,3,0.9333333333333333
2,1,2,4,4,0.6
2,1,2,4,5,0.6666666666666666
2,1,2,4,6,0.4
2,1,2,4,7,1.0
2,1,2,4,8,0.6666666666666666
2,1,2,4,9,0.6666666666666666
2,1,2,4,10,0.4666666666666667


==> plots/study-rewriting-precisions-approaches.csv <==
Approach,QueriesFoundGeneral,QueriesFoundAll,PrecisionFor50General,PrecisionFor50All
1,5,5,0.1,0.1
2,4,4,0.08,0.08
3,18,17,0.36,0.34
4,20,20,0.4,0.4
5,27,27,0.54,0.54
6,29,28,0.58,0.56


==> plots/study-rewriting-precisions-queries.csv <==
Query,PrecisionGeneral,PrecisionAll,QueriesFoundGeneral,QueriesFoundAll
1,0.7,0.7,14,14
2,0.65,0.65,13,13
3,0.95,0.9,19,18
4,0.05,0,1,0
5,0.5,0.5,10,10
6,0.25,0.25,5,5
7,0.4,0.4,8,8
8,0.4,0.4,8,8
9,0.65,0.65,13,13
10,0.15,0.15,3,3

